Unsupervised approaches based on optimal transport and convex analysis for inverse problems in imaging

Unsupervised deep learning approaches have recently become one of the crucial research areas in imaging owing to their ability to learn expressive and powerful reconstruction operators even when paired high-quality training data is scarcely available. In this chapter, we review theoretically principled unsupervised learning schemes for solving imaging inverse problems, with a particular focus on methods rooted in optimal transport and convex analysis. We begin by reviewing the optimal transport-based unsupervised approaches such as the cycle-consistency-based models and learned adversarial regularization methods, which have clear probabilistic interpretations. Subsequently, we give an overview of a recent line of works on provably convergent learned optimization algorithms applied to accelerate the solution of imaging inverse problems, alongside their dedicated unsupervised training schemes. We also survey a number of provably convergent plug-and-play algorithms (based on gradient-step deep denoisers), which are among the most important and widely applied unsupervised approaches for imaging problems. At the end of this survey, we provide an overview of a few related unsupervised learning frameworks that complement our focused schemes. Together with a detailed survey, we provide an overview of the key mathematical results that underlie the methods reviewed in the chapter to keep our discussion self-contained.

==> itschemes_tex/to_review.txt <==
======== 
Plug-and-Play 
========
PnP Venkatakrishnan '13 https://ieeexplore.ieee.org/abstract/document/6737048

RED-PRO Cohen '21 https://epubs.siam.org/doi/abs/10.1137/20M1337168

-----
Theoretical 
-----
(Closed-form function for critical points)
GS-PnP (Hurault '22) https://openreview.net/forum?id=fPhKeld3Okz 
  Similar (Cohen) https://proceedings.neurips.cc/paper_files/paper/2021/hash/97108695bd93b6be52fa0334874c8722-Abstract.html

Prox-PnP (Hurault '22/23) https://proceedings.mlr.press/v162/hurault22a.html , https://arxiv.org/pdf/2301.13731.pdf

Bregman PnP for Poisson Inverse Problems (Hurault '23) https://arxiv.org/pdf/2306.03466.pdf

--- Different PnP paradigms ---
Kernel PnP (Gavaskar '20) https://ieeexplore.ieee.org/abstract/document/9064581
MMSE PnP (Xu '20) https://ieeexplore.ieee.org/abstract/document/9130860
    - Note the critical function is the same as in Prox-PnP, see Eq.8.
Linear PnP (Nair '21) https://arxiv.org/pdf/2104.10348.pdf



======== 
Unrolled
========
------
Classical
------
ISTA (Beck&Teboulle '09) https://epubs.siam.org/doi/10.1137/080716542

Iterative methods in X-ray CT (Beister '12) https://www.sciencedirect.com/science/article/pii/S112017971200004X

------
Learned
------
LISTA (Gregor '10) https://icml.cc/Conferences/2010/papers/449.pdf

General Background (Monga '21) https://ieeexplore.ieee.org/abstract/document/9363511/
    - See in particular p.21-22 (or 20-21 for arXiv ver.) for some references on provable iterative algos



-----
Theoretical
-----
Deep equilibrium models (Bai '19) https://proceedings.neurips.cc/paper/2019/hash/01386bd6d8e091c2ab4c7c7de644d37b-Abstract.html

DEM for inverse imaging (Gilton '21) https://ieeexplore.ieee.org/abstract/document/9565378

Linear convergence LISTA (Chen '18) http://papers.neurips.cc/paper/8120-theoretical-linear-convergence-of-unfolded-ista-and-its-practical-weights-and-thresholds.pdf

Analytic LISTA (Liu) https://openreview.net/forum?id=B1lnzn0ctQ
    - Reducing the parameter dimensionality



======== 
Refs
========
@inproceedings{venkatakrishnan2013plug,
  title={Plug-and-play priors for model based reconstruction},
  author={Venkatakrishnan, Singanallur V and Bouman, Charles A and Wohlberg, Brendt},
  booktitle={2013 IEEE global conference on signal and information processing},
  pages={945--948},
  year={2013},
  organization={IEEE}
}

@article{cohen2021regularization,
  title={Regularization by denoising via fixed-point projection (RED-PRO)},
  author={Cohen, Regev and Elad, Michael and Milanfar, Peyman},
  journal={SIAM Journal on Imaging Sciences},
  volume={14},
  number={3},
  pages={1374--1406},
  year={2021},
  publisher={SIAM}
}

@inproceedings{hurault2022gradient,
  title={Gradient Step Denoiser for convergent Plug-and-Play},
  author={Hurault, Samuel and Leclaire, Arthur and Papadakis, Nicolas},
  booktitle={International Conference on Learning Representations (ICLR'22)},
  year={2022}
}

@inproceedings{hurault2022proximal,
  title={Proximal denoiser for convergent plug-and-play optimization with nonconvex regularization},
  author={Hurault, Samuel and Leclaire, Arthur and Papadakis, Nicolas},
  booktitle={International Conference on Machine Learning},
  pages={9483--9505},
  year={2022},
  organization={PMLR}
}

@inproceedings{hurault2023relaxed,
  title={A relaxed proximal gradient descent algorithm for convergent plug-and-play with proximal denoiser},
  author={Hurault, Samuel and Chambolle, Antonin and Leclaire, Arthur and Papadakis, Nicolas},
  booktitle={International Conference on Scale Space and Variational Methods in Computer Vision},
  pages={379--392},
  year={2023},
  organization={Springer}
}

@article{cohen2021has,
  title={It has potential: Gradient-driven denoisers for convergent solutions to inverse problems},
  author={Cohen, Regev and Blau, Yochai and Freedman, Daniel and Rivlin, Ehud},
  journal={Advances in Neural Information Processing Systems},
  volume={34},
  pages={18152--18164},
  year={2021}
}
@article{hurault2023convergent,
  title={Convergent Bregman Plug-and-Play Image Restoration for Poisson Inverse Problems},
  author={Hurault, Samuel and Kamilov, Ulugbek and Leclaire, Arthur and Papadakis, Nicolas},
  journal={arXiv preprint arXiv:2306.03466},
  year={2023}
}

@article{gavaskar2020plug,
  title={Plug-and-play ISTA converges with kernel denoisers},
  author={Gavaskar, Ruturaj G and Chaudhury, Kunal N},
  journal={IEEE Signal Processing Letters},
  volume={27},
  pages={610--614},
  year={2020},
  publisher={IEEE}
}

@article{xu2020provable,
  title={Provable convergence of plug-and-play priors with MMSE denoisers},
  author={Xu, Xiaojian and Sun, Yu and Liu, Jiaming and Wohlberg, Brendt and Kamilov, Ulugbek S},
  journal={IEEE Signal Processing Letters},
  volume={27},
  pages={1280--1284},
  year={2020},
  publisher={IEEE}
}
@article{nair2021fixed,
  title={Fixed-point and objective convergence of plug-and-play algorithms},
  author={Nair, Pravin and Gavaskar, Ruturaj G and Chaudhury, Kunal Narayan},
  journal={IEEE Transactions on Computational Imaging},
  volume={7},
  pages={337--348},
  year={2021},
  publisher={IEEE}
}






@article{beister2012iterative,
  title={Iterative reconstruction methods in X-ray CT},
  author={Beister, Marcel and Kolditz, Daniel and Kalender, Willi A},
  journal={Physica medica},
  volume={28},
  number={2},
  pages={94--108},
  year={2012},
  publisher={Elsevier}
}


@article{beck2009fast,
  title={A fast iterative shrinkage-thresholding algorithm for linear inverse problems},
  author={Beck, Amir and Teboulle, Marc},
  journal={SIAM journal on imaging sciences},
  volume={2},
  number={1},
  pages={183--202},
  year={2009},
  publisher={SIAM}
}

@inproceedings{gregor2010learning,
  title={Learning fast approximations of sparse coding},
  author={Gregor, Karol and LeCun, Yann},
  booktitle={Proceedings of the 27th international conference on international conference on machine learning},
  pages={399--406},
  year={2010}
}

@article{liu2019convergence,
  title={On the convergence of learning-based iterative methods for nonconvex inverse problems},
  author={Liu, Risheng and Cheng, Shichao and He, Yi and Fan, Xin and Lin, Zhouchen and Luo, Zhongxuan},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={42},
  number={12},
  pages={3027--3039},
  year={2019},
  publisher={IEEE}
}


@article{bai2019deep,
  title={Deep equilibrium models},
  author={Bai, Shaojie and Kolter, J Zico and Koltun, Vladlen},
  journal={Advances in Neural Information Processing Systems},
  volume={32},
  year={2019}
}

@article{gilton2021deep,
  title={Deep equilibrium architectures for inverse problems in imaging},
  author={Gilton, Davis and Ongie, Gregory and Willett, Rebecca},
  journal={IEEE Transactions on Computational Imaging},
  volume={7},
  pages={1123--1133},
  year={2021},
  publisher={IEEE}
}

@article{monga2021algorithm,
  title={Algorithm unrolling: Interpretable, efficient deep learning for signal and image processing},
  author={Monga, Vishal and Li, Yuelong and Eldar, Yonina C},
  journal={IEEE Signal Processing Magazine},
  volume={38},
  number={2},
  pages={18--44},
  year={2021},
  publisher={IEEE}
}
@article{chen2018theoretical,
  title={Theoretical linear convergence of unfolded ISTA and its practical weights and thresholds},
  author={Chen, Xiaohan and Liu, Jialin and Wang, Zhangyang and Yin, Wotao},
  journal={Advances in Neural Information Processing Systems},
  volume={31},
  year={2018}
}

@inproceedings{liu2019alista,
  title={ALISTA: Analytic weights are as good as learned weights in LISTA},
  author={Liu, Jialin and Chen, Xiaohan},
  booktitle={International Conference on Learning Representations (ICLR)},
  year={2019}
}


